Policy Optimization with Differentiable MPC: Convergence Analysis under Uncertainty

Model-based policy optimization is a well-established framework for designing reliable and high-performance controllers across a wide range of control applications. Recently, this approach has been extended to model predictive control policies, where explicit dynamical models are embedded within the control law. However, the performance of the resulting controllers, and the convergence of the associated optimization algorithms, critically depends on the accuracy of the models. In this paper, we demonstrate that combining gradient-based policy optimization with recursive system identification ensures convergence to an optimal controller design and showcase our finding in several control examples.

==> graphics/data/pitch_energy.dat <==
0.000000000000e+00 -1.745329251994e-01
1.010000000000e-01 -1.745329251994e-01
2.020000000000e-01 -2.132062269811e-01
3.030000000000e-01 -2.515719565191e-01
4.040000000000e-01 -2.895611953851e-01
5.050000000000e-01 -3.262289297314e-01
6.060000000000e-01 -3.277810355774e-01
7.070000000000e-01 -2.907841007694e-01
8.080000000000e-01 -2.526683437610e-01
9.090000000000e-01 -2.140040735975e-01
1.010000000000e+00 -1.756124138912e-01
1.111000000000e+00 -1.509933279899e-01
1.212000000000e+00 -1.337256750960e-01
1.313000000000e+00 -1.191235919249e-01
1.414000000000e+00 -1.035414437513e-01
1.515000000000e+00 -8.980169812909e-02
1.616000000000e+00 -7.825682163634e-02
1.717000000000e+00 -6.744093271502e-02
1.818000000000e+00 -5.651764026318e-02
1.919000000000e+00 -4.496947130030e-02
2.020000000000e+00 -3.156649440177e-02
2.121000000000e+00 -1.760744369656e-02
2.222000000000e+00 -4.285528882882e-03
2.323000000000e+00 1.021739566225e-02
2.424000000000e+00 2.396738909972e-02
2.525000000000e+00 3.458711289229e-02
2.626000000000e+00 4.085037554263e-02
2.727000000000e+00 4.285587697248e-02
2.828000000000e+00 4.157982616482e-02
2.929000000000e+00 3.831249820848e-02
3.030000000000e+00 3.422945990615e-02
3.131000000000e+00 3.016996086281e-02
3.232000000000e+00 2.659436011302e-02
3.333000000000e+00 2.365286858011e-02
3.434000000000e+00 2.129786281926e-02
3.535000000000e+00 1.939141483452e-02
3.636000000000e+00 1.778332759802e-02
3.737000000000e+00 1.635413091326e-02
3.838000000000e+00 1.502906394559e-02
3.939000000000e+00 1.377358335153e-02
4.040000000000e+00 1.258058032393e-02
4.141000000000e+00 1.145669007140e-02
4.242000000000e+00 1.041172850245e-02
4.343000000000e+00 9.452519062003e-03
4.444000000000e+00 8.580613650220e-03
4.545000000000e+00 7.792630986680e-03
4.646000000000e+00 7.081863952582e-03
4.747000000000e+00 6.440121692257e-03
4.848000000000e+00 5.859205395779e-03
4.949000000000e+00 5.331799155388e-03
5.050000000000e+00 4.851813998829e-03
5.151000000000e+00 4.414347604333e-03
5.252000000000e+00 4.015445151510e-03
5.353000000000e+00 3.651810660329e-03
5.454000000000e+00 3.320560490989e-03
5.555000000000e+00 3.019056632990e-03
5.656000000000e+00 2.744819276755e-03
5.757000000000e+00 2.495498255879e-03
5.858000000000e+00 2.268877771349e-03
5.959000000000e+00 2.062892709029e-03
6.060000000000e+00 1.875642518719e-03
6.161000000000e+00 1.705396268303e-03
6.262000000000e+00 1.550588141736e-03
6.363000000000e+00 1.409805790474e-03
6.464000000000e+00 1.281774950977e-03
6.565000000000e+00 1.165343359022e-03
6.666000000000e+00 1.059465980789e-03
6.767000000000e+00 9.631925026782e-04
6.868000000000e+00 8.756571899040e-04
6.969000000000e+00 7.960707394315e-04
7.070000000000e+00 7.237135788324e-04
7.171000000000e+00 6.579300989633e-04
7.272000000000e+00 5.981234473945e-04
7.373000000000e+00 5.437506676981e-04
7.474000000000e+00 4.943180979091e-04
7.575000000000e+00 4.493770214048e-04
7.676000000000e+00 4.085195980300e-04
7.777000000000e+00 3.713751056850e-04
7.878000000000e+00 3.376065081391e-04
7.979000000000e+00 3.069073459090e-04
8.080000000000e+00 2.789989312949e-04
8.181000000000e+00 2.536278193153e-04
8.282000000000e+00 2.305635232197e-04
8.383000000000e+00 2.095964448333e-04
8.484000000000e+00 1.905359940421e-04
8.585000000000e+00 1.732088764185e-04
8.686000000000e+00 1.574575321860e-04
8.787000000000e+00 1.431387128904e-04
8.888000000000e+00 1.301221842446e-04
8.989000000000e+00 1.182895448927e-04
9.090000000000e+00 1.075331515985e-04
9.191000000000e+00 9.775514187827e-05
9.292000000000e+00 8.886654557018e-05
9.393000000000e+00 8.078647734622e-05
9.494000000000e+00 7.344140274352e-05
9.595000000000e+00 6.676447092112e-05
9.696000000000e+00 6.069490797004e-05
9.797000000000e+00 5.517746521022e-05
9.898000000000e+00 5.016191745148e-05
9.999000000000e+00 4.560260669587e-05
1.010000000000e+01 4.145802717699e-05


==> graphics/data/pitch_nominal.dat <==
0.000000000000e+00 -1.745329251994e-01
1.010000000000e-01 -1.745329251994e-01
2.020000000000e-01 -2.132062269582e-01
3.030000000000e-01 -2.515853714980e-01
4.040000000000e-01 -2.895906197635e-01
5.050000000000e-01 -3.265480268589e-01
6.060000000000e-01 -3.385029529872e-01
7.070000000000e-01 -3.136605078735e-01
8.080000000000e-01 -2.754308169131e-01
9.090000000000e-01 -2.366590647945e-01
1.010000000000e+00 -1.983392881960e-01
1.111000000000e+00 -1.600869219052e-01
1.212000000000e+00 -1.214365000799e-01
1.313000000000e+00 -1.097344189831e-01
1.414000000000e+00 -1.026728299783e-01
1.515000000000e+00 -9.314220393851e-02
1.616000000000e+00 -8.095701414906e-02
1.717000000000e+00 -6.782366624664e-02
1.818000000000e+00 -5.461776903435e-02
1.919000000000e+00 -4.130514139915e-02
2.020000000000e+00 -2.731572468451e-02
2.121000000000e+00 -1.182466985801e-02
2.222000000000e+00 4.129391793764e-03
2.323000000000e+00 1.895476397083e-02
2.424000000000e+00 3.125597601190e-02
2.525000000000e+00 4.017871824112e-02
2.626000000000e+00 4.547531936409e-02
2.727000000000e+00 4.740817547822e-02
2.828000000000e+00 4.658155118808e-02
2.929000000000e+00 4.376409053517e-02
3.030000000000e+00 3.973841804113e-02
3.131000000000e+00 3.519410700546e-02
3.232000000000e+00 3.066670515206e-02
3.333000000000e+00 2.651724977115e-02
3.434000000000e+00 2.294238418069e-02
3.535000000000e+00 2.000380098272e-02
3.636000000000e+00 1.766649862649e-02
3.737000000000e+00 1.583746271931e-02
3.838000000000e+00 1.439910154317e-02
3.939000000000e+00 1.323444152138e-02
4.040000000000e+00 1.224330971105e-02
4.141000000000e+00 1.135030752231e-02
4.242000000000e+00 1.050629645434e-02
4.343000000000e+00 9.685464989344e-03
4.444000000000e+00 8.879971148214e-03
4.545000000000e+00 8.082080645107e-03
4.646000000000e+00 7.305080740432e-03
4.747000000000e+00 6.568958596095e-03
4.848000000000e+00 5.890959653323e-03
4.949000000000e+00 5.281475134559e-03
5.050000000000e+00 4.743396136640e-03
5.151000000000e+00 4.273409662791e-03
5.252000000000e+00 3.864096615706e-03
5.353000000000e+00 3.506075993269e-03
5.454000000000e+00 3.189769638135e-03
5.555000000000e+00 2.906613133589e-03
5.656000000000e+00 2.649707815762e-03
5.757000000000e+00 2.414006556340e-03
5.858000000000e+00 2.196168052297e-03
5.959000000000e+00 1.993573951328e-03
6.060000000000e+00 1.804921820500e-03
6.161000000000e+00 1.630564905727e-03
6.262000000000e+00 1.471240314216e-03
6.363000000000e+00 1.327176240152e-03
6.464000000000e+00 1.197851534779e-03
6.565000000000e+00 1.082093652022e-03
6.666000000000e+00 9.783493027319e-04
6.767000000000e+00 8.849929177335e-04
6.868000000000e+00 8.005815307976e-04
6.969000000000e+00 7.240263316551e-04
7.070000000000e+00 6.545527510724e-04
7.171000000000e+00 5.915669684063e-04
7.272000000000e+00 5.345646014476e-04
7.373000000000e+00 4.830783849920e-04
7.474000000000e+00 4.366527810859e-04
7.575000000000e+00 3.948369173930e-04
7.676000000000e+00 3.571883834724e-04
7.777000000000e+00 3.232819597300e-04
7.878000000000e+00 2.927190536991e-04
7.979000000000e+00 2.651352397177e-04
8.080000000000e+00 2.402046718185e-04
8.181000000000e+00 2.176413662121e-04
8.282000000000e+00 1.971968579695e-04
8.383000000000e+00 1.786569472139e-04
8.484000000000e+00 1.618367669706e-04
8.585000000000e+00 1.465755769079e-04
8.686000000000e+00 1.327319040274e-04
8.787000000000e+00 1.201794214532e-04
8.888000000000e+00 1.088037396279e-04
8.989000000000e+00 9.850010996196e-05
9.090000000000e+00 8.917192214942e-05
9.191000000000e+00 8.072981293760e-05
9.292000000000e+00 7.309104614969e-05
9.393000000000e+00 6.617979568106e-05
9.494000000000e+00 5.992630378780e-05
9.595000000000e+00 5.426701017216e-05
9.696000000000e+00 4.914431306654e-05
9.797000000000e+00 4.450624450060e-05
9.898000000000e+00 4.030606807641e-05
9.999000000000e+00 3.650170120253e-05
1.010000000000e+01 3.305569085148e-05


==> graphics/data/quad_pitch_best.dat <==
0 -0.174532925199433
0.101 -0.174532925199433
0.202 -0.213206236198717
0.303 -0.251370935271267
0.404 -0.288950081900922
0.505 -0.325411235966149
0.606 -0.337415843702657
0.707 -0.314814969545128
0.808 -0.276026676289967
0.909 -0.236948686598576
1.01 -0.197677282921141
1.111 -0.158294623970253
1.212 -0.119391531102481
1.313 -0.11290646668685
1.414 -0.114629206348295
1.515 -0.116060965710926
1.616 -0.113827973347884
1.717 -0.101521286708241
1.818 -0.079388124356226
1.919 -0.0510015943269847
2.02 -0.0209551234822002
2.121 0.00674363069594054
2.222 0.0293813149395799
2.323 0.0456696551161484
2.424 0.0555355995093144
2.525 0.0597508701911548
2.626 0.0595407656773375
2.727 0.0562587104372475
2.828 0.0511604160733828
2.929 0.0452757064300417
3.03 0.0393591312238576
3.131 0.0338959890906633
3.232 0.0291418418436304
3.333 0.0251774705790442
3.434 0.0219659493853561
3.535 0.0194032639378374
3.636 0.0173580769660598
3.737 0.0156994576832683
3.838 0.0143135300183285
3.939 0.0131111547162982
4.04 0.0120291613853951
4.141 0.0110275359247921
4.242 0.0100845684311089
4.343 0.00919144912222429
4.444 0.00834728361624525
4.545 0.00755505445157051
4.646 0.00681871526433743
4.747 0.00614137269916321
4.848 0.0055243771932335
4.949 0.00496708700655695
5.05 0.00446706767170315
5.151 0.00402052044348612
5.252 0.00362278120756584
5.353 0.00326878314247595
5.454 0.00295342416943219
5.555 0.00267181955225532
5.656 0.00241944936947211
5.757 0.00219223018020932
5.858 0.00198655116224758
5.959 0.00179931872401946
6.06 0.00162805145612935
6.161 0.00147106059638299
6.262 0.00132745399799617
6.363 0.00119666407886047
6.464 0.00107816316514995
6.565 0.000971325710484793
6.666 0.000875388005265204
6.767 0.000789466919976702
6.868 0.00071260776042052
6.969 0.000643839955474724
7.07 0.000582227131885483
7.171 0.000526904579137842
7.272 0.000477101921964217
7.373 0.000432152017175802
7.474 0.000391488878362327
7.575 0.00035463811029929
7.676 0.000321203237786564
7.777 0.000290850751762376
7.878 0.000263295925416229
7.979 0.000238290663284346
8.08 0.000215613957534867
8.181 0.00019506499925318
8.282 0.000176458644281349
8.383 0.00015962274787151
8.484 0.000144396827499665
8.585 0.000130631549607935
8.686 0.000118188626110701
8.787 0.000106940818650916
8.888 9.67718595633732e-05
8.989 8.75761935744713e-05
9.09 7.92585162283052e-05
9.191 7.17331324952107e-05
9.292 6.49231845418262e-05
9.393 5.87598059915032e-05
9.494 5.31812567226433e-05
9.595 4.81320826542565e-05
9.696 4.35623334858957e-05
9.797 3.94268612279243e-05
9.898 3.56847155477685e-05
9.999 3.22986493379662e-05
10.1 2.92347490786974e-05

==> graphics/data/quad_pitch_trained.dat <==
0 -0.174532925199433
0.101 -0.174532925199433
0.202 -0.213206226958162
0.303 -0.251585371498034
0.404 -0.289590619763506
0.505 -0.326548026858871
0.606 -0.338502952987249
0.707 -0.313660507873481
0.808 -0.275430816913098
0.909 -0.236659064794523
1.01 -0.198339288195986
1.111 -0.160086921905193
1.212 -0.121436500079947
1.313 -0.109734418983132
1.414 -0.102672829978306
1.515 -0.0931422039385099
1.616 -0.0809570141490632
1.717 -0.0678236662466379
1.818 -0.0546177690343537
1.919 -0.0413051413991544
2.02 -0.0273157246845101
2.121 -0.0118246698580101
2.222 0.004129391793764
2.323 0.0189547639708267
2.424 0.0312559760119032
2.525 0.0401787182411243
2.626 0.0454753193640916
2.727 0.0474081754782192
2.828 0.0465815511880829
2.929 0.0437640905351731
3.03 0.0397384180411255
3.131 0.0351941070054642
3.232 0.0306667051520645
3.333 0.0265172497711516
3.434 0.0229423841806892
3.535 0.0200038009827177
3.636 0.0176664986264915
3.737 0.0158374627193085
3.838 0.0143991015431722
3.939 0.0132344415213834
4.04 0.012243309711047
4.141 0.0113503075223056
4.242 0.0105062964543392
4.343 0.00968546498934372
4.444 0.00887997114821427
4.545 0.00808208064510745
4.646 0.00730508074043218
4.747 0.00656895859609467
4.848 0.00589095965332323
4.949 0.00528147513455873
5.05 0.00474339613664044
5.151 0.00427340966279091
5.252 0.00386409661570648
5.353 0.00350607599326923
5.454 0.00318976963813531
5.555 0.00290661313358857
5.656 0.00264970781576207
5.757 0.00241400655633965
5.858 0.00219616805229736
5.959 0.00199357395132791
6.06 0.00180492182050035
6.161 0.00163056490572655
6.262 0.00147124031421559
6.363 0.00132717624015194
6.464 0.00119785153477943
6.565 0.00108209365202213
6.666 0.000978349302731871
6.767 0.000884992917733536
6.868 0.000800581530797577
6.969 0.000724026331655127
7.07 0.000654552751072423
7.171 0.00059156696840628
7.272 0.00053456460144763
7.373 0.000483078384992043
7.474 0.000436652781085945
7.575 0.000394836917392994
7.676 0.000357188383472433
7.777 0.000323281959729982
7.878 0.000292719053699138
7.979 0.000265135239717729
8.08 0.000240204671818545
8.181 0.000217641366212146
8.282 0.000197196857969535
8.383 0.000178656947213861
8.484 0.000161836766970619
8.585 0.000146575576907898
8.686 0.000132731904027438
8.787 0.000120179421453229
8.888 0.000108803739627897
8.989 9.85001099619638e-05
9.09 8.91719221494164e-05
9.191 8.07298129375989e-05
9.292 7.30910461496862e-05
9.393 6.61797956810634e-05
9.494 5.99263037877987e-05
9.595 5.42670101721595e-05
9.696 4.91443130665401e-05
9.797 4.4506244500601e-05
9.898 4.0306068076412e-05
9.999 3.65017012025331e-05
10.1 3.30556908514814e-05

==> graphics/data/quad_pitch_untrained.dat <==
0 -0.174532925199433
0.101 -0.174532925199433
0.202 -0.215550596357994
0.303 -0.253408333240435
0.404 -0.284509659471624
0.505 -0.244042273859902
0.606 -0.205881623672741
0.707 -0.167341776106339
0.808 -0.133640047191162
0.909 -0.106173585949593
1.01 -0.0860899795848894
1.111 -0.0738576425743401
1.212 -0.0649913406161102
1.313 -0.0709334127501827
1.414 -0.0768762165589434
1.515 -0.0828196822628111
1.616 -0.0887637400130554
1.717 -0.0947083198728164
1.818 -0.0794114781046753
1.919 -0.0537010632292502
2.02 -0.0279808248485985
2.121 -0.0067001790216507
2.222 0.00964239259765688
2.323 0.0116808433686221
2.424 0.00922226678729574
2.525 0.00340867237612255
2.626 -0.0024061111287549
2.727 -0.0091450091330911
2.828 -0.027233936088783
2.929 -0.0452683632824312
3.03 -0.0262575263392349
3.131 -0.0172222368445768
3.232 -0.0136163734722916
3.333 -0.009838945628118
3.434 -0.00689856453252977
3.535 -0.00416433813603219
3.636 -0.00309015506210507
3.737 -0.00210749476828922
3.838 -0.00181257989309929
3.939 -0.00144310695159016
4.04 -0.00135756809824647
4.141 -0.00119238078289175
4.242 -0.00115010590423944
4.343 -0.00105590149639381
4.444 -0.00101790380275806
4.545 -0.000951667971909528
4.646 -0.00091252206434325
4.747 -0.000859722142343795
4.848 -0.000820691653059798
4.949 -0.000775864947188064
5.05 -0.000738498429057021
5.151 -0.0006992566235038
5.252 -0.000664409481560945
5.353 -0.000629528656590215
5.454 -0.000597514770774068
5.555 -0.000566271964409414
5.656 -0.000537105643857146
5.757 -0.000509017865160461
5.858 -0.000482571318144278
5.959 -0.000457280213768203
6.06 -0.000433367322394039
6.161 -0.000410584251791697
6.262 -0.000389001375987509
6.363 -0.000368480300158199
6.464 -0.000349025104484731
6.565 -0.000330548959900571
6.666 -0.00031302863987255
6.767 -0.000296402327323409
6.868 -0.000280636867914516
6.969 -0.000265683456468297
7.07 -0.000251506598601183
7.171 -0.000238065065548645
7.272 -0.000225324225636343
7.373 -0.000213247918472571
7.474 -0.000201803636893547
7.575 -0.000190959073526807
7.676 -0.000180684259452326
7.777 -0.000170950091802363
7.878 -0.000161729190018118
7.979 -0.000152995256302449
8.08 -0.00014472339718589
8.181 -0.000136889832218239
8.282 -0.000129471995606241
8.383 -0.000122448389889188
8.484 -0.000114814125920182
8.585 -0.000107664280994864
8.686 -0.000101292755258172
8.787 -9.54487087882768e-05
8.888 -9.01403290729464e-05
8.989 -0.00011659009555542
9.09 -0.000163402448533837
9.191 -0.000224301286750742
9.292 -0.000293704832047783
9.393 -0.000367050937590457
9.494 -0.000440668448693143
9.595 -0.000511699141414295
9.696 -0.000578003385428449
9.797 -0.000638066695587602
9.898 -0.000690907631094321
9.999 -0.000735989961350095
10.1 -0.000773140713301578

==> graphics/data/quad_roll_best.dat <==
0 0.174532925199433
0.101 0.174532925199433
0.202 0.215005234162632
0.303 0.25628832164552
0.404 0.298514536311965
0.505 0.31873677717695
0.606 0.299529228015217
0.707 0.258891724032878
0.808 0.217364946602317
0.909 0.176635179637451
1.01 0.136527583931636
1.111 0.100897506517495
1.212 0.101210333747813
1.313 0.103756154854692
1.414 0.103239552828782
1.515 0.103371437377903
1.616 0.103724005934148
1.717 0.104413230565178
1.818 0.101677087976383
1.919 0.089313339369639
2.02 0.0680693759249832
2.121 0.0416541082244314
2.222 0.0143014758337745
2.323 -0.0104868956806882
2.424 -0.0304414401080403
2.525 -0.0445627088284106
2.626 -0.0528987309903906
2.727 -0.0562095678765687
2.828 -0.0556267911410631
2.929 -0.0523733135117484
3.03 -0.0475698546248244
3.131 -0.0421265625494502
3.232 -0.0367037036491676
3.333 -0.0317206484075322
3.434 -0.0273934231433515
3.535 -0.0237847752719805
3.636 -0.0208551972785037
3.737 -0.0185076845989224
3.838 -0.0166226445305861
3.939 -0.0150820987667095
4.04 -0.0137841092859641
4.141 -0.0126493217286125
4.242 -0.0116218489626076
4.343 -0.0106666138963242
4.444 -0.00976491869423063
4.545 -0.00890955311695438
4.646 -0.00810029996374334
4.747 -0.00734030244951031
4.848 -0.00663345594293069
4.949 -0.00598278025441979
5.05 -0.00538960898204777
5.151 -0.00485338190728195
5.252 -0.00437182532514917
5.353 -0.00394133495046547
5.454 -0.00355742130655129
5.555 -0.00321512684489762
5.656 -0.00290936984351646
5.757 -0.00263520796373609
5.858 -0.00238804216574272
5.959 -0.00216379904445023
6.06 -0.00195913711178696
6.161 -0.00177172139345735
6.262 -0.0016002568395415
6.363 -0.00144392619453479
6.464 -0.00130203820816345
6.565 -0.00117384435069114
6.666 -0.00105847017209643
6.767 -0.000954918924013505
6.868 -0.000862113718305921
6.969 -0.000778953558773106
7.07 -0.000704367033067362
7.171 -0.000637354599567166
7.272 -0.00057701590074445
7.373 -0.000522562328326117
7.474 -0.000473317320053203
7.575 -0.000428707875261015
7.676 -0.000388250879280432
7.777 -0.000351537357624938
7.878 -0.000318217024530248
7.979 -0.000287984663361852
8.08 -0.000260569123804552
8.181 -0.000235725123033628
8.282 -0.000213227623963111
8.383 -0.000192868325397535
8.484 -0.000174453706763016
8.585 -0.000157804084647471
8.686 -0.000142753219588146
8.787 -0.000129148124550425
8.888 -0.000116848844657922
8.989 -0.000105728083171425
9.09 -9.56706318227359e-05
9.191 -8.65726212388988e-05
9.292 -7.83406407452136e-05
9.393 -7.08907903957473e-05
9.494 -6.4147726841968e-05
9.595 -5.8043753773812e-05
9.696 -5.25179915836788e-05
9.797 -4.75156429713386e-05
9.898 -4.29873537099616e-05
9.999 -3.88886521830669e-05
10.1 -3.51794380146781e-05

==> graphics/data/quad_roll_trained.dat <==
0 0.174532925199433
0.101 0.174532925199433
0.202 0.215005217727996
0.303 0.256075707138835
0.404 0.297886557193111
0.505 0.318227540111495
0.606 0.296821773304367
0.707 0.255283451363798
0.808 0.213085888623111
0.909 0.171978398747634
1.01 0.131759926386141
1.111 0.098352652507064
1.212 0.100777641395371
1.313 0.101538769292296
1.414 0.102156928561172
1.515 0.102887365653544
1.616 0.0997668520381988
1.717 0.0902954116025466
1.818 0.0772722676090624
1.919 0.0632029855069256
2.02 0.0486870751905898
2.121 0.0335586812542681
2.222 0.0169611098477096
2.323 -3.52738579299204e-05
2.424 -0.0158080978579468
2.525 -0.0289350984174446
2.626 -0.0385381923290406
2.727 -0.0443559656980402
2.828 -0.0466535289727444
2.929 -0.0460548010070104
3.03 -0.0433595520401694
3.131 -0.0393851995943316
3.232 -0.0348531716537808
3.333 -0.0303240797273691
3.434 -0.0261759608642707
3.535 -0.0226148437495155
3.636 -0.0197055568506609
3.737 -0.0174117202624933
3.838 -0.0156361936927267
3.939 -0.0142560886429059
4.04 -0.0131492079765004
4.141 -0.0122110707491091
4.242 -0.0113633273188657
4.343 -0.0105553423923529
4.444 -0.00976110597460384
4.545 -0.00896057836633563
4.646 -0.00816253316677479
4.747 -0.00738796602839945
4.848 -0.00665828650288822
4.949 -0.00598926026876366
5.05 -0.00538898094207432
5.151 -0.00485834843991766
5.252 -0.00439282470675573
5.353 -0.00398458119390915
5.454 -0.0036244789308781
5.555 -0.00330359210645542
5.656 -0.00301418460270586
5.757 -0.00275017738340738
5.858 -0.00250721384086881
5.959 -0.00228169595509174
6.06 -0.00207162054149593
6.161 -0.00187705829691664
6.262 -0.00169869110511264
6.363 -0.0015367518949102
6.464 -0.00139071289807171
6.565 -0.00125936223955818
6.666 -0.00114108279074543
6.767 -0.0010341807085534
6.868 -0.000937159778080578
6.969 -0.00084890775670258
7.07 -0.000768643950215886
7.171 -0.000695763468429836
7.272 -0.000629734826019182
7.373 -0.000570045422839536
7.474 -0.000516179224054767
7.575 -0.000467615366890518
7.676 -0.000423838199446942
7.777 -0.000384351485584261
7.878 -0.000348691834139919
7.979 -0.000316438534754912
8.08 -0.000287218709948753
8.181 -0.000260708161109756
8.282 -0.000236627659091012
8.383 -0.000214738152972486
8.484 -0.00019483415867795
8.585 -0.000176737074247969
8.686 -0.000160289173266807
8.787 -0.00014534870824949
8.888 -0.000131786272080724
8.989 -0.000119482350132626
9.09 -0.00010832585913384
9.191 -9.82134061287976e-05
9.292 -8.90488265425101e-05
9.393 -8.07437487895013e-05
9.494 -7.32167379899301e-05
9.595 -6.63935517234269e-05
9.696 -6.02069068703102e-05
9.797 -5.45961113911545e-05
9.898 -4.95065841544314e-05
9.999 -4.48891534246295e-05
10.1 -4.0700031540008e-05

==> graphics/data/quad_roll_untrained.dat <==
0 0.174532925199433
0.101 0.174532925199433
0.202 0.223747911437114
0.303 0.263386679479133
0.404 0.275562959399104
0.505 0.233579824852253
0.606 0.192560606209082
0.707 0.157346126097321
0.808 0.123648350615031
0.909 0.0956270122340496
1.01 0.0716757452592163
1.111 0.0546681874093752
1.212 0.0491715858536836
1.313 0.0457499478306403
1.414 0.042328198623164
1.515 0.0389060952075519
1.616 0.0354833939462415
1.717 0.0320598505288878
1.818 0.0284310321406078
1.919 0.0270508567691871
2.02 0.0281904051627006
2.121 0.0293072882519529
2.222 0.0304056680932292
2.323 0.0314380133870106
2.424 0.0324711684691581
2.525 0.0335060949834179
2.626 0.034534822371037
2.727 0.0355593183512055
2.828 0.0192989458946643
2.929 0.00855072335624617
3.03 0.00989024497964953
3.131 0.0114789211138439
3.232 0.00515424681768737
3.333 0.00666094285482139
3.434 0.00280404265324097
3.535 0.00358883961483339
3.636 0.00111873391096279
3.737 0.00149671178344758
3.838 0.000244359881668462
3.939 0.000530844920019025
4.04 -3.30136544004247e-05
4.141 0.000171678953912678
4.242 -6.80012810965849e-05
4.343 6.24673801814288e-05
4.444 -3.52285526894103e-05
4.545 4.2056713426785e-05
4.646 4.69121272650999e-06
4.747 4.89697014558443e-05
4.848 3.66831531400917e-05
4.949 6.19385588718503e-05
5.05 5.96077171356973e-05
5.151 7.41703599781427e-05
5.252 7.53080053100525e-05
5.353 8.37793801869304e-05
5.454 8.56483129082153e-05
5.555 9.04991192105179e-05
5.656 9.20148922702043e-05
5.757 9.45847508669661e-05
5.858 9.53926941876047e-05
5.959 9.64404391026487e-05
6.06 9.64999306330896e-05
6.161 9.64863883129145e-05
6.262 9.58816343613366e-05
6.363 9.5109804392838e-05
6.464 9.39644671065714e-05
6.565 9.26482515651392e-05
6.666 9.10882967876084e-05
6.767 8.93866909911961e-05
6.868 8.75255758824189e-05
6.969 8.55604617246069e-05
7.07 8.34944859316657e-05
7.171 8.13606449650195e-05
7.272 7.91687427882694e-05
7.373 7.69400964866528e-05
7.474 7.46854094105047e-05
7.575 7.24193301761509e-05
7.676 7.01513492736451e-05
7.777 6.78918911996008e-05
7.878 6.56486381233537e-05
7.979 6.34290894012104e-05
8.08 6.12391206978255e-05
8.181 5.90840770405732e-05
8.282 5.69682394906905e-05
8.383 5.4895309721611e-05
8.484 7.7218996206184e-05
8.585 0.000128095171872659
8.686 0.000196355472044235
8.787 0.000276423580053374
8.888 0.000362636900740133
8.989 0.00045066234417728
9.09 0.000536990263005209
9.191 0.000618952128917952
9.292 0.000694580239288571
9.393 0.000762520665058489
9.494 0.000821935996457677
9.595 0.000872418134362961
9.696 0.000913906882223987
9.797 0.000946616693693798
9.898 0.000970971444777043
9.999 0.000987547440021977
10.1 0.000997024427550443

==> graphics/data/quad_x_best.dat <==
0 -1
0.101 -1
0.202 -1.01505049906893
0.303 -1.04489556647734
0.404 -1.09208383352571
0.505 -1.15807431661372
0.606 -1.24620090976997
0.707 -1.35168560097239
0.808 -1.47022335478827
0.909 -1.5975990019008
1.01 -1.73032312477001
1.111 -1.86563277735363
1.212 -2.00162102329241
1.313 -2.13719052834422
1.414 -2.27158360552441
1.515 -2.40549209148086
1.616 -2.53957073398647
1.717 -2.67443914345271
1.818 -2.81060008423174
1.919 -2.94864254174682
2.02 -3.0870031877241
2.121 -3.2230842931364
2.222 -3.35440570240681
2.323 -3.4790630814346
2.424 -3.59575122675246
2.525 -3.70466356695816
2.626 -3.80643043046441
2.727 -3.90198520395986
2.828 -3.99221191762983
2.929 -4.07803096369629
3.03 -4.1616528458088
3.131 -4.24517479424452
3.232 -4.32662658615267
3.333 -4.40521566110013
3.434 -4.48083801274502
3.535 -4.55326595925431
3.636 -4.62244870600881
3.737 -4.68828582894485
3.838 -4.7508895560565
3.939 -4.81033301700906
4.04 -4.86677392593203
4.141 -4.92033339426757
4.242 -4.9711642814448
4.343 -5.01939393314301
4.444 -5.06516003778606
4.545 -5.1085836305507
4.646 -5.14978723373255
4.747 -5.18888223309422
4.848 -5.2259778603287
4.949 -5.26117539271117
5.05 -5.29457256794388
5.151 -5.32626100430982
5.252 -5.35632839130169
5.353 -5.38485741309809
5.454 -5.41192687199046
5.555 -5.43761130175609
5.656 -5.46198158188518
5.757 -5.48510485919579
5.858 -5.50704491750649
5.959 -5.52786223063533
6.06 -5.54761421162342
6.161 -5.5663553164694
6.262 -5.58413723079539
6.363 -5.60100898836174
6.464 -5.61701712227466
6.565 -5.63220578282599
6.666 -5.64661686616163
6.767 -5.66029012525429
6.868 -5.67326328245947
6.969 -5.68557213153412
7.07 -5.69725063753183
7.171 -5.70833102954712
7.272 -5.71884389002078
7.373 -5.7288182386107
7.474 -5.73828161231604
7.575 -5.7472601411367
7.676 -5.75577862008583
7.777 -5.76386057736434
7.878 -5.77152833913834
7.979 -5.7788030909381
8.08 -5.78570493595237
8.181 -5.79225295031372
8.282 -5.79846523557039
8.383 -5.80435896846334
8.484 -5.80995044829107
8.585 -5.81525514154917
8.686 -5.82028758262768
8.787 -5.82506152967053
8.888 -5.82959006024762
8.989 -5.83388559567444
9.09 -5.83795994733526
9.191 -5.84182741925969
9.292 -5.84550356190221
9.393 -5.8490044925807
9.494 -5.85234631878392
9.595 -5.85554469115258
9.696 -5.85861446693209
9.797 -5.86156947061115
9.898 -5.86442233751799
9.999 -5.86718442694286
10.1 -5.86986579216245

==> graphics/data/quad_x_trained.dat <==
0 -1
0.101 -1
0.202 -1.01512958991989
0.303 -1.04505199821546
0.404 -1.09247534748297
0.505 -1.15957506483502
0.606 -1.24803629746864
0.707 -1.36029900833253
0.808 -1.49711184825192
0.909 -1.65513173690387
1.01 -1.82974365154667
1.111 -2.01660495667169
1.212 -2.21169326999448
1.313 -2.41122799002676
1.414 -2.61122842163275
1.515 -2.810573655771
1.616 -3.00863714219887
1.717 -3.20457797191822
1.818 -3.39736226403642
1.919 -3.58594397873996
2.02 -3.76934369785937
2.121 -3.9466255917797
2.222 -4.11683571911175
2.323 -4.2789232441096
2.424 -4.43185253904879
2.525 -4.5747524839317
2.626 -4.7070357465072
2.727 -4.82846015185777
2.828 -4.93913075711758
2.929 -5.03945552177256
3.03 -5.13007271947864
3.131 -5.21176773665901
3.232 -5.285393371824
3.333 -5.35180307735024
3.434 -5.41180194992933
3.535 -5.46611636777174
3.636 -5.51538034278593
3.737 -5.56013498987585
3.838 -5.60083689586517
3.939 -5.63787135374367
4.04 -5.67156712382386
4.141 -5.702210319119
4.242 -5.73005597062248
4.343 -5.75533666250755
4.444 -5.77826825929492
4.545 -5.79905252084638
4.646 -5.81787942486139
4.747 -5.83492846868534
4.848 -5.85036787165697
4.949 -5.86435320141869
5.05 -5.87702634863844
5.151 -5.88851522159273
5.252 -5.89893418277416
5.353 -5.90838506319014
5.454 -5.91695852193524
5.555 -5.92473552636511
5.656 -5.9317887763419
5.757 -5.93818395842079
5.858 -5.94398077553177
5.959 -5.94923373940799
6.06 -5.95399276447421
6.161 -5.95830367215991
6.262 -5.96220852890513
6.363 -5.96574580697636
6.464 -5.96895049896701
6.565 -5.97185427574751
6.666 -5.97448570931217
6.767 -5.976870547853
6.868 -5.97903201405711
6.969 -5.98099109503897
7.07 -5.9827667925894
7.171 -5.98437633735293
7.272 -5.98583536164166
7.373 -5.98715804055589
7.474 -5.98835721704477
7.575 -5.98944451689525
7.676 -5.99043045668347
7.777 -5.99132454575659
7.878 -5.99213538217924
7.979 -5.99287074208705
8.08 -5.99353766184229
8.181 -5.99414251260797
8.282 -5.99469106725306
8.383 -5.99518855988702
8.484 -5.99563973859418
8.585 -5.99604891204307
8.686 -5.99641999077229
8.787 -5.9967565239427
8.888 -5.99706173227275
8.989 -5.99733853776405
9.09 -5.99758959070278
9.191 -5.9978172943063
9.292 -5.99802382728358
9.393 -5.99821116451722
9.494 -5.99838109600073
9.595 -5.99853524411511
9.696 -5.99867507940176
9.797 -5.99880193489736
9.898 -5.9989170191277
9.999 -5.99902142786032
10.1 -5.99911615472582

==> graphics/data/quad_x_untrained.dat <==
0 -1
0.101 -1
0.202 -1.0151295900483
0.303 -1.04499698155375
0.404 -1.09226455785872
0.505 -1.15920448319145
0.606 -1.24756296493124
0.707 -1.35977001546523
0.808 -1.49642947060939
0.909 -1.65435862408267
1.01 -1.82899431400201
1.111 -2.0160100338201
1.212 -2.21129699562273
1.313 -2.41090153872518
1.414 -2.61090154071837
1.515 -2.81069933541703
1.616 -3.0105091880922
1.717 -3.21050919005566
1.818 -3.41050919139075
1.919 -3.60932804297223
2.02 -3.80489294130431
2.121 -3.99465459687897
2.222 -4.17606464511772
2.323 -4.34695414495868
2.424 -4.50576416266323
2.525 -4.6516270726098
2.626 -4.78432936588772
2.727 -4.9041992298477
2.828 -5.01196009129815
2.929 -5.10858179740882
3.03 -5.19514983969269
3.131 -5.2727630508315
3.232 -5.34246259203179
3.333 -5.40518991034397
3.434 -5.4617684151188
3.535 -5.51290247539714
3.636 -5.5591874786863
3.737 -5.60112562128862
3.838 -5.63914339432464
3.939 -5.67360806906893
4.04 -5.70484166754931
4.141 -5.73313182827381
4.242 -5.7587396171928
4.343 -5.78190471464876
4.444 -5.80284858045791
4.545 -5.82177622058821
4.646 -5.83887710651278
4.747 -5.85432567917724
4.848 -5.86828173847381
4.949 -5.88089089894694
5.05 -5.89228519552764
5.151 -5.90258385376206
5.252 -5.91189419614124
5.353 -5.92031263543103
5.454 -5.927925701621
5.555 -5.93481105541929
5.656 -5.94103845294914
5.757 -5.94667063935039
5.858 -5.95176416042024
5.959 -5.95637008940687
6.06 -5.96053466969572
6.161 -5.96429987325904
6.262 -5.96770385724557
6.363 -5.97078131839313
6.464 -5.97356379448753
6.565 -5.97607988684177
6.666 -5.97835546721179
6.767 -5.98041388356122
6.868 -5.9822761686888
6.969 -5.98396124970133
7.07 -5.98548615355274
7.171 -5.98686620335083
7.272 -5.98811520096676
7.373 -5.98924559296369
7.474 -5.99026861847836
7.575 -5.99119443912246
7.676 -5.99203225205087
7.777 -5.99279038802371
7.878 -5.99347639659869
7.979 -5.99409712060509
8.08 -5.99465876186169
8.181 -5.99516693979752
8.282 -5.99562674429003
8.383 -5.99604278370418
8.484 -5.99641922883271
8.585 -5.99675985321629
8.686 -5.9970680701669
8.787 -5.99734696671946
8.888 -5.99759933468478
8.989 -5.99782769895733
9.09 -5.99803434323153
9.191 -5.99822133328993
9.292 -5.99839053803808
9.393 -5.99854364846936
9.494 -5.99868219474605
9.595 -5.99880756158069
9.696 -5.99892100209332
9.797 -5.99902365030886
9.898 -5.99911653244428
9.999 -5.99920057711903
10.1 -5.99927662460611

==> graphics/data/quad_y_best.dat <==
0 2
0.101 2
0.202 1.98178212973754
0.303 1.94565618045635
0.404 1.88780566960348
0.505 1.80666753884408
0.606 1.70088320389694
0.707 1.57584704565014
0.808 1.43670141676466
0.909 1.28790827230781
1.01 1.13353621180579
1.111 0.976898460515378
1.212 0.820669564659927
1.313 0.666637396848851
1.414 0.51527479781798
1.515 0.366726787315573
1.616 0.221130477064359
1.717 0.0786154796075363
1.818 -0.0606527691671829
1.919 -0.196579654959438
2.02 -0.328876404700638
2.121 -0.457364893343807
2.222 -0.582110783719599
2.323 -0.703191290404755
2.424 -0.820742370819027
2.525 -0.93502658762324
2.626 -1.04634867745942
2.727 -1.15503700426917
2.828 -1.26136527267307
2.929 -1.36569200557699
3.03 -1.46672095767569
3.131 -1.56387841940514
3.232 -1.65720542368815
3.333 -1.74694043128123
3.434 -1.83260187460326
3.535 -1.91449033074928
3.636 -1.99238258789478
3.737 -2.06652423946907
3.838 -2.13685826269765
3.939 -2.20360967308264
4.04 -2.26684315520814
4.141 -2.32676886954262
4.242 -2.38350688952401
4.343 -2.43724482640757
4.444 -2.48811855811609
4.545 -2.53629225989834
4.646 -2.58189978069968
4.747 -2.6250846520211
4.848 -2.66597188070013
4.949 -2.70468768551125
5.05 -2.74134619386037
5.151 -2.77605909592466
5.252 -2.80892952298868
5.353 -2.84005676961261
5.454 -2.86953358113942
5.555 -2.8974484960361
5.656 -2.92388472568233
5.757 -2.94892135893028
5.858 -2.97263297033524
5.959 -2.99509028198418
6.06 -3.01636009487333
6.161 -3.03650568941748
6.262 -3.05558689264861
6.363 -3.07366034925515
6.464 -3.09077963961931
6.565 -3.10699548293099
6.666 -3.12235586851219
6.767 -3.13690621990196
6.868 -3.15068952358219
6.969 -3.16374646790958
7.07 -3.17611556308488
7.171 -3.18783326193039
7.272 -3.1989340692128
7.373 -3.20945064810563
7.474 -3.21941391878105
7.575 -3.22885315292001
7.676 -3.23779606220066
7.777 -3.24626888249852
7.878 -3.25429645313642
7.979 -3.26190229203761
8.08 -3.26910866663874
8.181 -3.275936661035
8.282 -3.28240623941496
8.383 -3.28853630608665
8.484 -3.29434476228171
8.585 -3.29984855975773
8.686 -3.30506613818665
8.787 -3.31001775545803
8.888 -3.31472429544128
8.989 -3.31920668730284
9.09 -3.32348534683291
9.191 -3.32757982530639
9.292 -3.33150848883841
9.393 -3.33528830772761
9.494 -3.33893472852091
9.595 -3.34246161588619
9.696 -3.34588125044386
9.797 -3.34920437057303
9.898 -3.35244024745849
9.999 -3.35559678407901
10.1 -3.35868063017639

==> graphics/data/quad_y_trained.dat <==
0 2
0.101 2
0.202 1.98168639425029
0.303 1.94546682772479
0.404 1.88800654509657
0.505 1.80661501632209
0.606 1.69919616150179
0.707 1.56528533673177
0.808 1.40806598102344
0.909 1.23275555478132
1.01 1.04449520380067
1.111 0.848103912268825
1.212 0.648103870315255
1.313 0.448103458467797
1.414 0.248103876703419
1.515 0.0481032983075029
1.616 -0.151897372930038
1.717 -0.3518980203963
1.818 -0.551515169371824
1.919 -0.749748324077879
2.02 -0.945305952565006
2.121 -1.13686539072085
2.222 -1.32312971610145
2.323 -1.50280555800961
2.424 -1.67452521511259
2.525 -1.83696539108981
2.626 -1.98901198225097
2.727 -2.1298919592299
2.828 -2.25924031836495
2.929 -2.37710014320675
3.03 -2.48387006819853
3.131 -2.58021958470287
3.232 -2.66699231558546
3.333 -2.74511352081229
3.434 -2.81551276374769
3.535 -2.87906727215274
3.636 -2.93656695579651
3.737 -2.98869875144773
3.838 -3.03604605860109
3.939 -3.07909835051222
4.04 -3.1182662938739
4.141 -3.15389854100567
4.242 -3.18629745306742
4.343 -3.21573212259208
4.444 -3.24244802255612
4.545 -3.26667259875328
4.646 -3.28861983172164
4.747 -3.30849292126133
4.848 -3.32648389097045
4.949 -3.3427720207752
5.05 -3.35752235381138
5.151 -3.37088487452763
5.252 -3.38299451624182
5.353 -3.39397189695527
5.454 -3.40392456172928
5.555 -3.41294848525427
5.656 -3.42112962067312
5.757 -3.42854533968637
5.858 -3.43526567305211
5.959 -3.4413543097403
6.06 -3.44686937723869
6.161 -3.45186411544953
6.262 -3.45638734054977
6.363 -3.46048368020665
6.464 -3.4641937357497
6.565 -3.46755428026012
6.666 -3.47059852099974
6.767 -3.47335641474115
6.868 -3.47585500538831
6.969 -3.47811874996816
7.07 -3.480169798874
7.171 -3.48202823626946
7.272 -3.48371227533698
7.373 -3.48523841972824
7.474 -3.48662160896242
7.575 -3.48787535399014
7.676 -3.48901186563867
7.777 -3.49004217645721
7.878 -3.49097625533935
7.979 -3.49182311393237
8.08 -3.49259090397895
8.181 -3.49328700514485
8.282 -3.49391810333179
8.383 -3.4944902599754
8.484 -3.49500897315498
8.585 -3.49547923144829
8.686 -3.49590556157673
8.787 -3.49629207083424
8.888 -3.49664248517076
8.989 -3.49696018364413
9.09 -3.49724822979264
9.191 -3.49750940033391
9.292 -3.49774621147532
9.393 -3.49796094305244
9.494 -3.49815566063173
9.595 -3.49833223566308
9.696 -3.49849236385815
9.797 -3.49863758187043
9.898 -3.49876928239347
9.999 -3.49888872779872
10.1 -3.49899706244647

==> graphics/data/quad_y_untrained.dat <==
0 2
0.101 2
0.202 1.98168639409486
0.303 1.9455334226198
0.404 1.88826200245711
0.505 1.80707276251086
0.606 1.69981703108622
0.707 1.56612914194763
0.808 1.40919747649371
0.909 1.23427697988477
1.01 1.04637236343836
1.111 0.850197106490544
1.212 0.650197104553648
1.313 0.450197102558845
1.414 0.25031903059534
1.515 0.0503342383751317
1.616 -0.149665763587367
1.717 -0.349665765484535
1.818 -0.549665767420844
1.919 -0.749665769381741
2.02 -0.949307929718383
2.121 -1.14728328729523
2.222 -1.34147214023622
2.323 -1.52936591082982
2.424 -1.7085202805756
2.525 -1.87690561704992
2.626 -2.03310748171937
2.727 -2.17638472943771
2.828 -2.30661990315483
2.929 -2.42420390326833
3.03 -2.52989268137654
3.131 -2.62466450089195
3.232 -2.70959610525816
3.333 -2.78576701728241
3.434 -2.85419410253742
3.535 -2.91579373532328
3.636 -2.97136624815594
3.737 -3.02159641071262
3.838 -3.06706395466091
3.939 -3.10825913751309
4.04 -3.14559961247687
4.141 -3.17944615088354
4.242 -3.21011587190382
4.343 -3.23789248749911
4.444 -3.26303365348621
4.545 -3.28577585778774
4.646 -3.30633742409428
4.747 -3.32492021956009
4.848 -3.34171058144087
4.949 -3.35687986308367
5.05 -3.37058487622901
5.151 -3.38296839473884
5.252 -3.39415979554057
5.353 -3.40427584933862
5.454 -3.41342163504985
5.555 -3.4216915336229
5.656 -3.42917025331239
5.757 -3.43593384393965
5.858 -3.44205066719824
5.959 -3.44758229973621
6.06 -3.45258435284627
6.161 -3.45710719557329
6.262 -3.46119655134403
6.363 -3.46489396277773
6.464 -3.46823718182109
6.565 -3.47126045432633
6.666 -3.47399477668708
6.767 -3.47646814407754
6.868 -3.47870579750508
6.969 -3.48073046941712
7.07 -3.48256262384402
7.171 -3.48422068591661
7.272 -3.48572125610004
7.373 -3.48707930584796
7.474 -3.48830835301833
7.575 -3.48942061692005
7.676 -3.49042715406302
7.777 -3.49133797648321
7.878 -3.4921621549194
7.979 -3.49290790919775
8.08 -3.49358268802401
8.181 -3.49419324008602
8.282 -3.49474567801044
8.383 -3.49524553636064
8.484 -3.4956978245466
8.585 -3.49610707526425
8.686 -3.49647738889614
8.787 -3.49681247418296
8.888 -3.49711568540478
8.989 -3.49739005627802
9.09 -3.4976383307659
9.191 -3.49786299100414
9.292 -3.49806628255219
9.393 -3.49825023718635
9.494 -3.49841669345236
9.595 -3.49856731519001
9.696 -3.49870360823138
9.797 -3.49882693545946
9.898 -3.49893853039583
9.999 -3.49903950946799
10.1 -3.4991308830891

==> graphics/data/quad_yaw_best.dat <==
0 0.0872664625997165
0.101 0.0872664625997165
0.202 0.0803421180779637
0.303 0.0708278009223986
0.404 0.0589422974478995
0.505 0.0432589379614579
0.606 0.0337210868757653
0.707 0.037852172514469
0.808 0.0451408444498136
0.909 0.0504974350587036
1.01 0.0540660425913567
1.111 0.0559672507032456
1.212 0.0564185202856033
1.313 0.0535758239424308
1.414 0.049983125762263
1.515 0.0465215019930178
1.616 0.0435444160617798
1.717 0.041723935228143
1.818 0.0410555257597219
1.919 0.0410931076694402
2.02 0.0410528440110454
2.121 0.0403280270150033
2.222 0.0387642541037012
2.323 0.0365854362851083
2.424 0.0341591189106875
2.525 0.0317939521184689
2.626 0.0296514695219312
2.727 0.0277575132301132
2.828 0.0260596368325711
2.929 0.0244841792165078
3.03 0.0229713272031887
3.131 0.0214870357553956
3.232 0.0200201817677978
3.333 0.0185740817264734
3.434 0.017158312688515
3.535 0.0157832373260597
3.636 0.0144573199752112
3.737 0.0131863658398839
3.838 0.0119737434328167
3.939 0.0108209401708892
4.04 0.00972812024117379
4.141 0.00869457003803891
4.242 0.00771902168326545
4.343 0.00679987852214557
4.444 0.00593536786789192
4.545 0.0051236397809539
4.646 0.00436282568007228
4.747 0.00365106817595126
4.848 0.00298653214982934
4.949 0.00236740549263329
5.05 0.00179189578021163
5.151 0.00125822683389229
5.252 0.000764637078624408
5.353 0.000309380156325619
5.454 -0.00010927257423814
5.555 -0.000493028341665478
5.656 -0.000843568763191557
5.757 -0.00116254568488483
5.858 -0.00145157741133156
5.959 -0.00171224550343278
6.06 -0.00194609219142363
6.161 -0.00215461835959425
6.262 -0.00233927867856549
6.363 -0.00250147586498067
6.464 -0.0026425661799118
6.565 -0.00276385888099452
6.666 -0.00286661606270922
6.767 -0.00295205272690782
6.868 -0.00302133699378712
6.969 -0.00307559041209235
7.07 -0.00311588835489529
7.171 -0.00314326049963638
7.272 -0.00315869139427953
7.373 -0.00316312111007933
7.474 -0.00315744597860528
7.575 -0.00314251940789705
7.676 -0.00311915277058
7.777 -0.00308811635557079
7.878 -0.00305014037453405
7.979 -0.00300591601432738
8.08 -0.00295609652711053
8.181 -0.00290129835043917
8.282 -0.00284210225039657
8.383 -0.00277905448155258
8.484 -0.00271266795822581
8.585 -0.00264342343213699
8.686 -0.0025717706720716
8.787 -0.00249812964162459
8.888 -0.00242289167149173
8.989 -0.0023464206231148
9.09 -0.00226905404079356
9.191 -0.00219110428965676
9.292 -0.00211285967714317
9.393 -0.00203458555588734
9.494 -0.00195652540613448
9.595 -0.00187890189602658
9.696 -0.0018019179183083
9.797 -0.00172575760219496
9.898 -0.0016505872993281
9.999 -0.00157655654291402
10.1 -0.00150379897930478

==> graphics/data/quad_yaw_trained.dat <==
0 0.0872664625997165
0.101 0.0872664625997165
0.202 0.0803421203729512
0.303 0.0718324996881074
0.404 0.0616254442834252
0.505 0.0475754707450823
0.606 0.0396791423712897
0.707 0.0465101523933469
0.808 0.0559988294690048
0.909 0.06275560906269
1.01 0.0668014504365904
1.111 0.0688338096714871
1.212 0.069574117027297
1.313 0.0677205655298192
1.414 0.065477338334882
1.515 0.0636274007384257
1.616 0.0623066934974303
1.717 0.0613278788301096
1.818 0.0604706782867683
1.919 0.0596169222374337
2.02 0.0587278449887957
2.121 0.0577712088729612
2.222 0.0566499629401293
2.323 0.0552914988449397
2.424 0.0537201044964235
2.525 0.0520405589433908
2.626 0.0503766304480628
2.727 0.0488162167364084
2.828 0.0473894920619886
2.929 0.0460781747591939
3.03 0.0448396228370781
3.131 0.0436297742047117
3.232 0.0424166345575231
3.333 0.0411837374749866
3.434 0.0399271832499821
3.535 0.0386504615355238
3.636 0.0373598854240769
3.737 0.0360617305680266
3.838 0.0347609786689135
3.939 0.0334610859314502
4.04 0.0321642131464955
4.141 0.0308715659669061
4.242 0.0295836975534806
4.343 0.0283007442014776
4.444 0.0270226055538671
4.545 0.02574919511746
4.646 0.024480258714187
4.747 0.0232155723623905
4.848 0.021955034627401
4.949 0.0206986748319344
5.05 0.0194466216203711
5.151 0.0181990628173356
5.252 0.0169562126812767
5.353 0.0157182912927445
5.454 0.0144855146193001
5.555 0.0132580917491414
5.656 0.0120362260084484
5.757 0.0108201176611118
5.858 0.00960996683484455
5.959 0.00840597850555628
6.06 0.0072083611188299
6.161 0.00601732513084669
6.262 0.00483308596373957
6.363 0.00365586491348622
6.464 0.00248588812969256
6.565 0.00132338510521494
6.666 0.000168587252813802
6.767 -0.00097827319329734
6.868 -0.00211696392567507
6.969 -0.00324725302536768
7.07 -0.00436890801245157
7.171 -0.0054816963104013
7.272 -0.00658538621238685
7.373 -0.00767974717923072
7.474 -0.00876455014724605
7.575 -0.00983956782719225
7.676 -0.0109045749845181
7.777 -0.0119593486970674
7.878 -0.0130036685900463
7.979 -0.0140373170499061
8.08 -0.0150600794194757
8.181 -0.0160717441800702
8.282 -0.017072103109964
8.383 -0.0180609514372554
8.484 -0.0190380879815452
8.585 -0.0200033152835855
8.686 -0.0209564397251931
8.787 -0.021897271640025
8.888 -0.0228256254157376
8.989 -0.0237413195880077
9.09 -0.0246441769268824
9.191 -0.0255340245159129
9.292 -0.0264106938201361
9.393 -0.0272740207631647
9.494 -0.0281238457799619
9.595 -0.0289600138705357
9.696 -0.0297823746510698
9.797 -0.0305907823986022
9.898 -0.0313850960912116
9.999 -0.0321651794392989
10.1 -0.032930900929423

==> graphics/data/quad_yaw_untrained.dat <==
0 0.0872664625997165
0.101 0.0872664625997165
0.202 0.0793336493725093
0.303 0.0691840304063466
0.404 0.0569981996032769
0.505 0.0680533086289439
0.606 0.076831813737462
0.707 0.0834687143064452
0.808 0.0882541761535681
0.909 0.0911766532864867
1.01 0.0929304175087749
1.111 0.0937293421350767
1.212 0.0933892209144764
1.313 0.093456140738107
1.414 0.093543424413682
1.515 0.0936510987238467
1.616 0.093779193858035
1.717 0.093927743427996
1.818 0.0967936512454585
1.919 0.100657803449189
2.02 0.104250017743818
2.121 0.108158661038087
2.222 0.112407495292906
2.323 0.117579291930798
2.424 0.123033156010029
2.525 0.128689661469578
2.626 0.134340095793436
2.727 0.140039256785947
2.828 0.144774516923899
2.929 0.149283233014539
3.03 0.156664637102927
3.131 0.164529469251613
3.232 0.167195548024137
3.333 0.164600753005274
3.434 0.158925609531632
3.535 0.153189477283226
3.636 0.147276914694799
3.737 0.141643981491791
3.838 0.136077998473973
3.939 0.130769296329518
4.04 0.125591724029145
4.141 0.120631388654482
4.242 0.115820710802293
4.343 0.111198805265642
4.444 0.106730222680198
4.545 0.102431691574229
4.646 0.098284008526929
4.747 0.094292996242947
4.848 0.0904473441769302
4.949 0.0867475739544602
5.05 0.0831861471359658
5.151 0.0797610647179998
5.252 0.0764666017578662
5.353 0.0732996185414016
5.454 0.0702552977362182
5.555 0.0673300407215483
5.656 0.0645195297039794
5.757 0.0618200428734444
5.858 0.0592275838196378
5.959 0.0567384727137421
6.06 0.0543489597287993
6.161 0.0520554881592463
6.262 0.0498545246040714
6.363 0.047742674795455
6.464 0.0457166095781071
6.565 0.0437731151060829
6.666 0.0419090605307136
6.767 0.0401214190984783
6.868 0.0384072536744225
6.969 0.0367637249542057
7.07 0.035188084437616
7.171 0.0336776769112641
7.272 0.0322299364337326
7.373 0.030842386244783
7.474 0.0295126359109889
7.575 0.0282383800622898
7.676 0.0270173959551415
7.777 0.0258475416699346
7.878 0.0247267538137706
7.979 0.0236530454757796
8.08 0.0226245039808681
8.181 0.0216392887504578
8.282 0.020695629091408
8.383 0.0197918220411608
8.484 0.0189282446409763
8.585 0.0181038549071248
8.686 0.0173156345027618
8.787 0.0165609238880661
8.888 0.0158374653968156
8.989 0.0151407177227972
9.09 0.0144701712773597
9.191 0.0138256278498832
9.292 0.0132067482631301
9.393 0.0126131248775464
9.494 0.0120442675064764
9.595 0.0114996114127746
9.696 0.0109785249592562
9.797 0.0104803197902807
9.898 0.0100042617961703
9.999 0.00954958229769683
10.1 0.00911548888159428

==> graphics/data/quad_z_best.dat <==
0 1
0.101 1
0.202 0.995935633817866
0.303 0.991448228904987
0.404 0.983881723170311
0.505 0.967799309685567
0.606 0.947726612330023
0.707 0.925837160747569
0.808 0.903877741692193
0.909 0.882914107077493
1.01 0.863881271203887
1.111 0.847155209008771
1.212 0.832999624435402
1.313 0.821389390008689
1.414 0.813054779110339
1.515 0.807796437460943
1.616 0.805420905601835
1.717 0.80574030543919
1.818 0.80759213665711
1.919 0.811243280678469
2.02 0.817218435710511
2.121 0.82547854485009
2.222 0.835981379274917
2.323 0.848210238690463
2.424 0.86251839945468
2.525 0.878841914757305
2.626 0.897226630839443
2.727 0.917520249844778
2.828 0.938339818280992
2.929 0.960713958544082
3.03 0.982559143560194
3.131 1.00547758316654
3.232 1.02709064535194
3.333 1.04794386493817
3.434 1.06755144343774
3.535 1.08612822128385
3.636 1.10357402484101
3.737 1.12009308865464
3.838 1.13565577655377
3.939 1.15038861988368
4.04 1.16429359783104
4.141 1.17745256894887
4.242 1.18988440299872
4.343 1.20164685863615
4.444 1.21276600969598
4.545 1.22328589334774
4.646 1.233234409843
4.747 1.24264715454352
4.848 1.25155123378359
4.949 1.25997657519583
5.05 1.26794837581659
5.151 1.27549242553655
5.252 1.28263164832097
5.353 1.28938859780197
5.454 1.29578391073051
5.555 1.30183748084471
5.656 1.30756779229784
5.757 1.3129924809609
5.858 1.31812806599157
5.959 1.32299022863478
6.06 1.32759372007936
6.161 1.33195250978488
6.262 1.33607976892211
6.363 1.33998795765119
6.464 1.34368883916124
6.565 1.34719353743294
6.666 1.35051256218434
6.767 1.35365585144698
6.868 1.35663279904793
6.969 1.35945228858335
7.07 1.3621227200582
7.171 1.36465203837298
7.272 1.36704775790019
7.373 1.36931698704682
7.474 1.37146645045321
7.575 1.37350251049087
7.676 1.37543118713209
7.777 1.37725817691539
7.878 1.37898887066497
7.979 1.38062837029486
8.08 1.38218150459199
8.181 1.38365284414309
8.282 1.38504671539189
8.383 1.38636721392007
8.484 1.38761921322311
8.585 1.38880708618442
8.686 1.38993428344316
8.787 1.39100404785051
8.888 1.39201940938868
8.989 1.39298454485008
9.09 1.39390201608364
9.191 1.39477432034314
9.292 1.39560376920448
9.393 1.39639251639226
9.494 1.39714257393856
9.595 1.39785582777357
9.696 1.39853405150339
9.797 1.39917891856427
9.898 1.39979201275116
9.999 1.40037483720856
10.1 1.40092882199914

==> graphics/data/quad_z_trained.dat <==
0 1
0.101 1
0.202 0.996429794062308
0.303 0.992425615606638
0.404 0.987062100767945
0.505 0.977610057061265
0.606 0.960402564581821
0.707 0.934676582955697
0.808 0.902357228627428
0.909 0.865276777435886
1.01 0.824935182550839
1.111 0.782666475587696
1.212 0.739636452094665
1.313 0.697216521202934
1.414 0.655985347346127
1.515 0.616232927552832
1.616 0.578004909546165
1.717 0.54134902687012
1.818 0.506383613181275
1.919 0.473128055138335
2.02 0.44160872533882
2.121 0.411833361924218
2.222 0.383786305397866
2.323 0.357426808726079
2.424 0.332680822962566
2.525 0.309436291841179
2.626 0.287554230037055
2.727 0.266891306834766
2.828 0.247322405677884
2.929 0.228754033554689
3.03 0.211126009103227
3.131 0.19440435818165
3.232 0.17857053599276
3.333 0.163611386570987
3.434 0.149512206037361
3.535 0.136253310195803
3.636 0.123809323681268
3.737 0.11215005104807
3.838 0.101241962398805
3.939 0.0910496882021939
4.04 0.0815372464321687
4.141 0.0726689355760913
4.242 0.0644099266962362
4.343 0.0567266181314961
4.444 0.0495868160074643
4.545 0.043027366886602
4.646 0.0370658093133835
4.747 0.0316999730142549
4.848 0.0269130806866577
4.949 0.0226779041515158
5.05 0.0189601266377026
5.151 0.0157210341277172
5.252 0.0129196376513972
5.353 0.0105143143975294
5.454 0.00846404535909018
5.555 0.00672931872792243
5.656 0.00527276028421835
5.757 0.00405954425860193
5.858 0.00305763065346035
5.959 0.0022403999263777
6.06 0.00158694600488337
6.161 0.00107706047551451
6.262 0.000691569386374428
6.363 0.000412055700954339
6.464 0.000220758321535639
6.565 0.000100475148169573
6.666 3.44687856989485e-05
6.767 6.37433472406416e-06
6.868 1.16220636200119e-07
6.969 1.16433177545917e-07
7.07 3.11960841496168e-07
7.171 6.39506228165174e-07
7.272 1.05009057543677e-06
7.373 1.50636033953634e-06
7.474 1.98033327846023e-06
7.575 2.45152682001556e-06
7.676 2.90541263942168e-06
7.777 3.33214619003308e-06
7.878 3.72552633896717e-06
7.979 4.08214691695859e-06
8.08 4.40070814430553e-06
8.181 4.65897864392983e-06
8.282 4.86558998101973e-06
8.383 5.02803464108346e-06
8.484 5.15281780714048e-06
8.585 5.24558704528488e-06
8.686 5.31124362989759e-06
8.787 5.3540385384827e-06
8.888 5.3776555598209e-06
8.989 5.38528348160016e-06
9.09 5.37967894951804e-06
9.191 5.36322129992279e-06
9.292 5.36375383955929e-06
9.393 5.35489944875917e-06
9.494 5.33832526632602e-06
9.595 5.31547056308776e-06
9.696 5.28757523487607e-06
9.797 5.25570478726498e-06
9.898 5.22077225779226e-06
9.999 5.20957433536384e-06
10.1 5.19439125352845e-06

==> graphics/data/quad_z_untrained.dat <==
0 1
0.101 1
0.202 0.996429794864597
0.303 0.992081871081589
0.404 0.985868901692323
0.505 0.975542620941825
0.606 0.957626723328497
0.707 0.931282101189964
0.808 0.8978987692824
0.909 0.858933844308421
1.01 0.816180574454215
1.111 0.771220712685988
1.212 0.725462063770686
1.313 0.68004538780171
1.414 0.635952703091428
1.515 0.593514854715004
1.616 0.552575652980006
1.717 0.513067397776043
1.818 0.475002223723586
1.919 0.438444144092713
2.02 0.403586848293628
2.121 0.370625404259543
2.222 0.339728382628354
2.323 0.310953751521986
2.424 0.284230892847217
2.525 0.259399827317244
2.626 0.236271309521249
2.727 0.214675681369397
2.828 0.194486611390495
2.929 0.175621971837233
3.03 0.158031625437844
3.131 0.141681898089767
3.232 0.12654288171702
3.333 0.112580766670267
3.434 0.0997547782826328
3.535 0.0880172041822713
3.636 0.0773149683535698
3.737 0.0675916470726183
3.838 0.0587893201837461
3.939 0.050850021415874
4.04 0.0437167620475575
4.141 0.0373341926298191
4.242 0.0316489896410389
4.343 0.0266100465058106
4.444 0.0221685324525349
4.545 0.0182778668109633
4.646 0.0148936428618497
4.747 0.0119735243759452
4.848 0.00947712930851993
4.949 0.00736590862415236
5.05 0.00560302378024062
5.151 0.00415322372878085
5.252 0.00298272100052766
5.353 0.0020590660575047
5.454 0.00135101922648149
5.555 0.000828419848953216
5.656 0.000462052612100865
5.757 0.000223511269983078
5.858 8.50601037421905e-05
5.959 1.94935260476271e-05
6.06 -5.71569499127528e-09
6.161 -8.70300533541366e-09
6.262 7.22842424812516e-07
6.363 1.94962490986889e-06
6.464 3.53998063916139e-06
6.565 5.4033430402292e-06
6.666 7.4707298144389e-06
6.767 9.6865131707188e-06
6.868 1.20042896215365e-05
6.969 1.43845725256914e-05
7.07 1.67933902598205e-05
7.171 1.92013650631404e-05
7.272 2.15830586456389e-05
7.373 2.39164722220266e-05
7.474 2.6182640937264e-05
7.575 2.83652905003538e-05
7.676 3.04505373211564e-05
7.777 3.24266231827402e-05
7.878 3.42836795374835e-05
7.979 3.60135183354016e-05
8.08 3.76094471194074e-05
8.181 3.90661064936798e-05
8.282 4.03793282688494e-05
8.383 4.15460127438338e-05
8.484 4.25640237493135e-05
8.585 4.34321002600459e-05
8.686 4.41497835739639e-05
8.787 4.47173592430062e-05
8.888 4.51358131151539e-05
8.989 4.54068010047591e-05
9.09 4.55326316486868e-05
9.191 4.55162627385125e-05
9.292 4.53613097978729e-05
9.393 4.50720677376643e-05
9.494 4.46535449704386e-05
9.595 4.41115099923813e-05
9.696 4.34525503655118e-05
9.797 4.26841450717436e-05
9.898 4.18147561883459e-05
9.999 4.08538808727759e-05
10.1 3.98122766466087e-05

==> graphics/data/roll_energy.dat <==
0.000000000000e+00 1.745329251994e-01
1.010000000000e-01 1.745329251994e-01
2.020000000000e-01 2.150052212727e-01
3.030000000000e-01 2.560890105963e-01
4.040000000000e-01 2.979154751540e-01
5.050000000000e-01 3.087815614256e-01
6.060000000000e-01 2.752861372824e-01
7.070000000000e-01 2.339575051894e-01
8.080000000000e-01 1.934334463364e-01
9.090000000000e-01 1.644466109545e-01
1.010000000000e+00 1.445935605576e-01
1.111000000000e+00 1.300200749751e-01
1.212000000000e+00 1.007485506482e-01
1.313000000000e+00 9.986041101287e-02
1.414000000000e+00 9.269605913907e-02
1.515000000000e+00 8.212271310755e-02
1.616000000000e+00 7.211931459227e-02
1.717000000000e+00 6.290745800307e-02
1.818000000000e+00 5.341545816621e-02
1.919000000000e+00 4.213039648907e-02
2.020000000000e+00 2.980413971558e-02
2.121000000000e+00 1.783617547837e-02
2.222000000000e+00 6.434495076588e-03
2.323000000000e+00 -5.455311025767e-03
2.424000000000e+00 -1.619053528260e-02
2.525000000000e+00 -2.414224654638e-02
2.626000000000e+00 -2.865180095741e-02
2.727000000000e+00 -3.001641016745e-02
2.828000000000e+00 -2.909581000886e-02
2.929000000000e+00 -2.688643104170e-02
3.030000000000e+00 -2.422668995800e-02
3.131000000000e+00 -2.166848367849e-02
3.232000000000e+00 -1.947868222507e-02
3.333000000000e+00 -1.771160040474e-02
3.434000000000e+00 -1.630058721737e-02
3.535000000000e+00 -1.513594188448e-02
3.636000000000e+00 -1.411551933501e-02
3.737000000000e+00 -1.316810481634e-02
3.838000000000e+00 -1.225676560421e-02
3.939000000000e+00 -1.137117022258e-02
4.040000000000e+00 -1.051640001080e-02
4.141000000000e+00 -9.703025092219e-03
4.242000000000e+00 -8.940534445718e-03
4.343000000000e+00 -8.234278788837e-03
4.444000000000e+00 -7.585055084112e-03
4.545000000000e+00 -6.990169001658e-03
4.646000000000e+00 -6.444975565304e-03
4.747000000000e+00 -5.944252213205e-03
4.848000000000e+00 -5.483115038651e-03
4.949000000000e+00 -5.057450971236e-03
5.050000000000e+00 -4.663981499083e-03
5.151000000000e+00 -4.300116475337e-03
5.252000000000e+00 -3.963736311271e-03
5.353000000000e+00 -3.652993337789e-03
5.454000000000e+00 -3.366174198361e-03
5.555000000000e+00 -3.101628594330e-03
5.656000000000e+00 -2.857749361402e-03
5.757000000000e+00 -2.632982359342e-03
5.858000000000e+00 -2.425847077488e-03
5.959000000000e+00 -2.234955252913e-03
6.060000000000e+00 -2.059021535948e-03
6.161000000000e+00 -1.896865343526e-03
6.262000000000e+00 -1.747405925964e-03
6.363000000000e+00 -1.609653627646e-03
6.464000000000e+00 -1.482700015643e-03
6.565000000000e+00 -1.365708669079e-03
6.666000000000e+00 -1.257907477854e-03
6.767000000000e+00 -1.158582575430e-03
6.868000000000e+00 -1.067073615447e-03
6.969000000000e+00 -9.827699592416e-04
7.070000000000e+00 -9.051073787845e-04
7.171000000000e+00 -8.335650008505e-04
7.272000000000e+00 -7.676623508057e-04
7.373000000000e+00 -7.069564572949e-04
7.474000000000e+00 -6.510390391180e-04
7.575000000000e+00 -5.995338172617e-04
7.676000000000e+00 -5.520939911051e-04
7.777000000000e+00 -5.083999017687e-04
7.878000000000e+00 -4.681568877391e-04
7.979000000000e+00 -4.310933240950e-04
8.080000000000e+00 -3.969588288894e-04
8.181000000000e+00 -3.655226178827e-04
8.282000000000e+00 -3.365719900862e-04
8.383000000000e+00 -3.099109295982e-04
8.484000000000e+00 -2.853588124639e-04
8.585000000000e+00 -2.627492099558e-04
8.686000000000e+00 -2.419287814796e-04
8.787000000000e+00 -2.227562512703e-04
8.888000000000e+00 -2.051014634961e-04
8.989000000000e+00 -1.888445105018e-04
9.090000000000e+00 -1.738749290137e-04
9.191000000000e+00 -1.600909592237e-04
9.292000000000e+00 -1.473988618843e-04
9.393000000000e+00 -1.357122888330e-04
9.494000000000e+00 -1.249517027022e-04
9.595000000000e+00 -1.150438419260e-04
9.696000000000e+00 -1.059212274926e-04
9.797000000000e+00 -9.752170819379e-05
9.898000000000e+00 -8.978804139999e-05
9.999000000000e+00 -8.266750662557e-05
1.010000000000e+01 -7.611154935032e-05


==> graphics/data/roll_nominal.dat <==
0.000000000000e+00 1.745329251994e-01
1.010000000000e-01 1.745329251994e-01
2.020000000000e-01 2.150052177280e-01
3.030000000000e-01 2.560757071388e-01
4.040000000000e-01 2.978865571931e-01
5.050000000000e-01 3.182275401115e-01
6.060000000000e-01 2.968217733044e-01
7.070000000000e-01 2.552834513638e-01
8.080000000000e-01 2.130858886231e-01
9.090000000000e-01 1.719783987476e-01
1.010000000000e+00 1.317599263861e-01
1.111000000000e+00 9.835265250706e-02
1.212000000000e+00 1.007776413954e-01
1.313000000000e+00 1.015387692923e-01
1.414000000000e+00 1.021569285612e-01
1.515000000000e+00 1.028873656535e-01
1.616000000000e+00 9.976685203820e-02
1.717000000000e+00 9.029541160255e-02
1.818000000000e+00 7.727226760906e-02
1.919000000000e+00 6.320298550693e-02
2.020000000000e+00 4.868707519059e-02
2.121000000000e+00 3.355868125427e-02
2.222000000000e+00 1.696110984771e-02
2.323000000000e+00 -3.527385792992e-05
2.424000000000e+00 -1.580809785795e-02
2.525000000000e+00 -2.893509841744e-02
2.626000000000e+00 -3.853819232904e-02
2.727000000000e+00 -4.435596569804e-02
2.828000000000e+00 -4.665352897274e-02
2.929000000000e+00 -4.605480100701e-02
3.030000000000e+00 -4.335955204017e-02
3.131000000000e+00 -3.938519959433e-02
3.232000000000e+00 -3.485317165378e-02
3.333000000000e+00 -3.032407972737e-02
3.434000000000e+00 -2.617596086427e-02
3.535000000000e+00 -2.261484374952e-02
3.636000000000e+00 -1.970555685066e-02
3.737000000000e+00 -1.741172026249e-02
3.838000000000e+00 -1.563619369273e-02
3.939000000000e+00 -1.425608864291e-02
4.040000000000e+00 -1.314920797650e-02
4.141000000000e+00 -1.221107074911e-02
4.242000000000e+00 -1.136332731887e-02
4.343000000000e+00 -1.055534239235e-02
4.444000000000e+00 -9.761105974604e-03
4.545000000000e+00 -8.960578366336e-03
4.646000000000e+00 -8.162533166775e-03
4.747000000000e+00 -7.387966028399e-03
4.848000000000e+00 -6.658286502888e-03
4.949000000000e+00 -5.989260268764e-03
5.050000000000e+00 -5.388980942074e-03
5.151000000000e+00 -4.858348439918e-03
5.252000000000e+00 -4.392824706756e-03
5.353000000000e+00 -3.984581193909e-03
5.454000000000e+00 -3.624478930878e-03
5.555000000000e+00 -3.303592106455e-03
5.656000000000e+00 -3.014184602706e-03
5.757000000000e+00 -2.750177383407e-03
5.858000000000e+00 -2.507213840869e-03
5.959000000000e+00 -2.281695955092e-03
6.060000000000e+00 -2.071620541496e-03
6.161000000000e+00 -1.877058296917e-03
6.262000000000e+00 -1.698691105113e-03
6.363000000000e+00 -1.536751894910e-03
6.464000000000e+00 -1.390712898072e-03
6.565000000000e+00 -1.259362239558e-03
6.666000000000e+00 -1.141082790745e-03
6.767000000000e+00 -1.034180708553e-03
6.868000000000e+00 -9.371597780806e-04
6.969000000000e+00 -8.489077567026e-04
7.070000000000e+00 -7.686439502159e-04
7.171000000000e+00 -6.957634684298e-04
7.272000000000e+00 -6.297348260192e-04
7.373000000000e+00 -5.700454228395e-04
7.474000000000e+00 -5.161792240548e-04
7.575000000000e+00 -4.676153668905e-04
7.676000000000e+00 -4.238381994469e-04
7.777000000000e+00 -3.843514855843e-04
7.878000000000e+00 -3.486918341399e-04
7.979000000000e+00 -3.164385347549e-04
8.080000000000e+00 -2.872187099488e-04
8.181000000000e+00 -2.607081611098e-04
8.282000000000e+00 -2.366276590910e-04
8.383000000000e+00 -2.147381529725e-04
8.484000000000e+00 -1.948341586780e-04
8.585000000000e+00 -1.767370742480e-04
8.686000000000e+00 -1.602891732668e-04
8.787000000000e+00 -1.453487082495e-04
8.888000000000e+00 -1.317862720807e-04
8.989000000000e+00 -1.194823501326e-04
9.090000000000e+00 -1.083258591338e-04
9.191000000000e+00 -9.821340612880e-05
9.292000000000e+00 -8.904882654251e-05
9.393000000000e+00 -8.074374878950e-05
9.494000000000e+00 -7.321673798993e-05
9.595000000000e+00 -6.639355172343e-05
9.696000000000e+00 -6.020690687031e-05
9.797000000000e+00 -5.459611139115e-05
9.898000000000e+00 -4.950658415443e-05
9.999000000000e+00 -4.488915342463e-05
1.010000000000e+01 -4.070003154001e-05


==> graphics/data/yaw_energy.dat <==
0.000000000000e+00 8.726646259972e-02
1.010000000000e-01 8.726646259972e-02
2.020000000000e-01 8.034212003928e-02
3.030000000000e-01 7.176968459010e-02
4.040000000000e-01 6.149936820683e-02
5.050000000000e-01 4.650734231222e-02
6.060000000000e-01 4.220195837922e-02
7.070000000000e-01 5.349046475214e-02
8.080000000000e-01 6.329444668957e-02
9.090000000000e-01 7.042259866691e-02
1.010000000000e+00 7.551726426686e-02
1.111000000000e+00 7.861519629786e-02
1.212000000000e+00 7.927553947772e-02
1.313000000000e+00 7.755121072657e-02
1.414000000000e+00 7.532875883473e-02
1.515000000000e+00 7.245583985892e-02
1.616000000000e+00 6.905708588281e-02
1.717000000000e+00 6.544860014586e-02
1.818000000000e+00 6.185014972575e-02
1.919000000000e+00 5.841236988299e-02
2.020000000000e+00 5.518534270629e-02
2.121000000000e+00 5.208466864814e-02
2.222000000000e+00 4.908221405012e-02
2.323000000000e+00 4.619108315750e-02
2.424000000000e+00 4.336516149314e-02
2.525000000000e+00 4.065525957853e-02
2.626000000000e+00 3.815993070647e-02
2.727000000000e+00 3.593513255253e-02
2.828000000000e+00 3.396756600617e-02
2.929000000000e+00 3.220420481558e-02
3.030000000000e+00 3.059008586633e-02
3.131000000000e+00 2.908723848995e-02
3.232000000000e+00 2.767544140590e-02
3.333000000000e+00 2.634556741152e-02
3.434000000000e+00 2.509325962072e-02
3.535000000000e+00 2.391528492904e-02
3.636000000000e+00 2.280805245794e-02
3.737000000000e+00 2.176728126065e-02
3.838000000000e+00 2.078815310906e-02
3.939000000000e+00 1.986562430198e-02
4.040000000000e+00 1.899473518671e-02
4.141000000000e+00 1.817083516183e-02
4.242000000000e+00 1.738969828787e-02
4.343000000000e+00 1.664754667201e-02
4.444000000000e+00 1.594101763764e-02
4.545000000000e+00 1.526710885659e-02
4.646000000000e+00 1.462312373175e-02
4.747000000000e+00 1.400662697600e-02
4.848000000000e+00 1.341541201092e-02
4.949000000000e+00 1.284747783822e-02
5.050000000000e+00 1.230101203324e-02
5.151000000000e+00 1.177437699862e-02
5.252000000000e+00 1.126609759571e-02
5.353000000000e+00 1.077484920114e-02
5.454000000000e+00 1.029944589929e-02
5.555000000000e+00 9.838828884799e-03
5.656000000000e+00 9.392055278330e-03
5.757000000000e+00 8.958287545508e-03
5.858000000000e+00 8.536783636267e-03
5.959000000000e+00 8.126887883797e-03
6.060000000000e+00 7.728022644483e-03
6.161000000000e+00 7.339680628291e-03
6.262000000000e+00 6.961417858210e-03
6.363000000000e+00 6.592847199353e-03
6.464000000000e+00 6.233632406113e-03
6.565000000000e+00 5.883482644435e-03
6.666000000000e+00 5.542147453546e-03
6.767000000000e+00 5.209412116505e-03
6.868000000000e+00 4.885093412178e-03
6.969000000000e+00 4.569035723159e-03
7.070000000000e+00 4.261107475478e-03
7.171000000000e+00 3.961197887029e-03
7.272000000000e+00 3.669214002733e-03
7.373000000000e+00 3.385077995678e-03
7.474000000000e+00 3.108724714701e-03
7.575000000000e+00 2.840099460211e-03
7.676000000000e+00 2.579155971278e-03
7.777000000000e+00 2.325854608244e-03
7.878000000000e+00 2.080160716232e-03
7.979000000000e+00 1.842043155949e-03
8.080000000000e+00 1.611472989163e-03
8.181000000000e+00 1.388422307101e-03
8.282000000000e+00 1.172863190845e-03
8.383000000000e+00 9.647667935417e-04
8.484000000000e+00 7.641025349900e-04
8.585000000000e+00 5.708373997833e-04
8.686000000000e+00 3.849353308282e-04
8.787000000000e+00 2.063567106207e-04
8.888000000000e+00 3.505792319110e-05
8.989000000000e+00 -1.290090098737e-04
9.090000000000e+00 -2.858967254680e-04
9.191000000000e+00 -4.356627527740e-04
9.292000000000e+00 -5.783696901529e-04
9.393000000000e+00 -7.140853300665e-04
9.494000000000e+00 -8.428827366385e-04
9.595000000000e+00 -9.648402801406e-04
9.696000000000e+00 -1.080041632402e-03
9.797000000000e+00 -1.188575726857e-03
9.898000000000e+00 -1.290536686701e-03
9.999000000000e+00 -1.386023724374e-03
1.010000000000e+01 -1.475141015379e-03


==> graphics/data/yaw_nominal.dat <==
0.000000000000e+00 8.726646259972e-02
1.010000000000e-01 8.726646259972e-02
2.020000000000e-01 8.034212037295e-02
3.030000000000e-01 7.183249968811e-02
4.040000000000e-01 6.162544428343e-02
5.050000000000e-01 4.757547074508e-02
6.060000000000e-01 3.967914237129e-02
7.070000000000e-01 4.651015239335e-02
8.080000000000e-01 5.599882946900e-02
9.090000000000e-01 6.275560906269e-02
1.010000000000e+00 6.680145043659e-02
1.111000000000e+00 6.883380967149e-02
1.212000000000e+00 6.957411702730e-02
1.313000000000e+00 6.772056552982e-02
1.414000000000e+00 6.547733833488e-02
1.515000000000e+00 6.362740073843e-02
1.616000000000e+00 6.230669349743e-02
1.717000000000e+00 6.132787883011e-02
1.818000000000e+00 6.047067828677e-02
1.919000000000e+00 5.961692223743e-02
2.020000000000e+00 5.872784498880e-02
2.121000000000e+00 5.777120887296e-02
2.222000000000e+00 5.664996294013e-02
2.323000000000e+00 5.529149884494e-02
2.424000000000e+00 5.372010449642e-02
2.525000000000e+00 5.204055894339e-02
2.626000000000e+00 5.037663044806e-02
2.727000000000e+00 4.881621673641e-02
2.828000000000e+00 4.738949206199e-02
2.929000000000e+00 4.607817475919e-02
3.030000000000e+00 4.483962283708e-02
3.131000000000e+00 4.362977420471e-02
3.232000000000e+00 4.241663455752e-02
3.333000000000e+00 4.118373747499e-02
3.434000000000e+00 3.992718324998e-02
3.535000000000e+00 3.865046153552e-02
3.636000000000e+00 3.735988542408e-02
3.737000000000e+00 3.606173056803e-02
3.838000000000e+00 3.476097866891e-02
3.939000000000e+00 3.346108593145e-02
4.040000000000e+00 3.216421314650e-02
4.141000000000e+00 3.087156596691e-02
4.242000000000e+00 2.958369755348e-02
4.343000000000e+00 2.830074420148e-02
4.444000000000e+00 2.702260555387e-02
4.545000000000e+00 2.574919511746e-02
4.646000000000e+00 2.448025871419e-02
4.747000000000e+00 2.321557236239e-02
4.848000000000e+00 2.195503462740e-02
4.949000000000e+00 2.069867483193e-02
5.050000000000e+00 1.944662162037e-02
5.151000000000e+00 1.819906281734e-02
5.252000000000e+00 1.695621268128e-02
5.353000000000e+00 1.571829129274e-02
5.454000000000e+00 1.448551461930e-02
5.555000000000e+00 1.325809174914e-02
5.656000000000e+00 1.203622600845e-02
5.757000000000e+00 1.082011766111e-02
5.858000000000e+00 9.609966834845e-03
5.959000000000e+00 8.405978505556e-03
6.060000000000e+00 7.208361118830e-03
6.161000000000e+00 6.017325130847e-03
6.262000000000e+00 4.833085963740e-03
6.363000000000e+00 3.655864913486e-03
6.464000000000e+00 2.485888129693e-03
6.565000000000e+00 1.323385105215e-03
6.666000000000e+00 1.685872528138e-04
6.767000000000e+00 -9.782731932973e-04
6.868000000000e+00 -2.116963925675e-03
6.969000000000e+00 -3.247253025368e-03
7.070000000000e+00 -4.368908012452e-03
7.171000000000e+00 -5.481696310401e-03
7.272000000000e+00 -6.585386212387e-03
7.373000000000e+00 -7.679747179231e-03
7.474000000000e+00 -8.764550147246e-03
7.575000000000e+00 -9.839567827192e-03
7.676000000000e+00 -1.090457498452e-02
7.777000000000e+00 -1.195934869707e-02
7.878000000000e+00 -1.300366859005e-02
7.979000000000e+00 -1.403731704991e-02
8.080000000000e+00 -1.506007941948e-02
8.181000000000e+00 -1.607174418007e-02
8.282000000000e+00 -1.707210310996e-02
8.383000000000e+00 -1.806095143726e-02
8.484000000000e+00 -1.903808798155e-02
8.585000000000e+00 -2.000331528359e-02
8.686000000000e+00 -2.095643972519e-02
8.787000000000e+00 -2.189727164003e-02
8.888000000000e+00 -2.282562541574e-02
8.989000000000e+00 -2.374131958801e-02
9.090000000000e+00 -2.464417692688e-02
9.191000000000e+00 -2.553402451591e-02
9.292000000000e+00 -2.641069382014e-02
9.393000000000e+00 -2.727402076316e-02
9.494000000000e+00 -2.812384577996e-02
9.595000000000e+00 -2.896001387054e-02
9.696000000000e+00 -2.978237465107e-02
9.797000000000e+00 -3.059078239860e-02
9.898000000000e+00 -3.138509609121e-02
9.999000000000e+00 -3.216517943930e-02
1.010000000000e+01 -3.293090092942e-02

